On the performance of GPU accelerated q-LSKUM based meshfree solvers in Fortran, C++, Python, and Julia

This report presents a comprehensive analysis of the performance of GPU accelerated meshfree CFD solvers for two-dimensional compressible flows in Fortran, C++, Python, and Julia. The programming model CUDA is used to develop the GPU codes. The meshfree solver is based on the least squares kinetic upwind method with entropy variables (q-LSKUM). To assess the computational efficiency of the GPU solvers and to compare their relative performance, benchmark calculations are performed on seven levels of point distribution. To analyse the difference in their run-times, the computationally intensive kernel is profiled. Various performance metrics are investigated from the profiled data to determine the cause of observed variation in run-times. To address some of the performance related issues, various optimisation strategies are employed. The optimised GPU codes are compared with the naive codes, and conclusions are drawn from their performance.

==> appendix/python-optimised-code.txt <==
@cuda.jit
def example_kernel(a, b, c, d, e, f):
    tx = cuda.threadIdx.x
    bx = cuda.blockIdx.x
    bw = cuda.blockDim.x
    idx =  bx * bw + tx

    d[idx] = math.pow((a[idx] + b[idx]), c)
    e[idx] = math.pow(a[idx], 3)
    f[idx] = math.sqrt(a[idx])

==> appendix/python-optimised-sass.txt <==
     IMAD.MOV.U32 R1, RZ, RZ, c[0x0][0x28] 
@!PT SHFL.IDX PT, RZ, RZ, RZ, RZ 
     S2R R26, SR_TID.X 
     S2R R3, SR_CTAID.X 
     SHF.R.S32.HI R27, RZ, 0x1f, R26 
     IMAD.WIDE R26, R3, c[0x0][0x0], R26 
     SHF.R.S32.HI R18, RZ, 0x1f, R27 
     SHF.R.S32.HI R2, RZ, 0x1f, R27 
     LOP3.LUT R7, R18, c[0x0][0x188], RZ, 0xc0, !PT 
     LOP3.LUT R3, R18, c[0x0][0x1c0], RZ, 0xc0, !PT 
     LOP3.LUT R9, R2, c[0x0][0x18c], RZ, 0xc0, !PT 
     IADD3 R4, P0, R26, R7, RZ 
     LOP3.LUT R5, R2, c[0x0][0x1c4], RZ, 0xc0, !PT 
     IADD3 R0, P1, R26, R3, RZ 
     IMAD.X R7, R27, 0x1, R9, P0 
     LEA R24, P0, R4, c[0x0][0x180], 0x3 
     IMAD.X R3, R27, 0x1, R5, P1 
     LEA R6, P1, R0, c[0x0][0x1b8], 0x3 
     LEA.HI.X R25, R4, c[0x0][0x184], R7, 0x3, P0 
     LEA.HI.X R7, R0, c[0x0][0x1bc], R3, 0x3, P1 
     LDG.E.64.SYS R4, [R24] 
     LDG.E.64.SYS R22, [R6] 
     I2F.F64.S64 R16, c[0x0][0x1d0] 
     SHF.R.U32.HI R0, RZ, 0x14, R17 
     SGXT.U32 R0, R0, 0xb 
     IADD3 R3, R0, -0x3f4, RZ 
     SHF.L.U32 R0, R16, R3, RZ 
     SHF.L.U64.HI R3, R16, R3, R17 
     ISETP.NE.U32.AND P0, PT, R0, RZ, PT 
     ISETP.NE.AND.EX P0, PT, R3, -0x80000000, PT, P0 
     IMAD.MOV.U32 R6, RZ, RZ, R16 
     MOV R20, 0x3cd9e660 
     IMAD.MOV.U32 R7, RZ, RZ, R17 
     P2R R19, PR, RZ, 0x1 
     MOV R21, 0x2ae7 
     DADD R22, R22, R4 
     DADD R4, -RZ, |R22| 
CALL.ABS.NOINC 0x2ae73cd9c800
     ISETP.NE.AND P6, PT, R19, RZ, PT 
     DSETP.NEU.AND P1, PT, R22, RZ, PT 
     BMOV.32.CLEAR RZ, B0 
     BSSY B0, 0x2ae73cd9e810 
     ISETP.LT.AND P0, PT, R23, RZ, !P6 
@P0  LOP3.LUT R3, R5, 0x80000000, RZ, 0x3c, !PT 
@P0  IMAD.MOV.U32 R5, RZ, RZ, R3 
@!P1 BRA 0x2ae73cd9e750
     ISETP.GT.AND P1, PT, R23, -0x1, PT 
@P1  BRA 0x2ae73cd9e800
     FRND.F64.TRUNC R6, R16 
     DSETP.NEU.AND P1, PT, R6, R16, PT 
     FSEL R4, R4, RZ, !P1 
     FSEL R5, R5, -QNAN , !P1 
BRA 0x2ae73cd9e800
     SHF.R.U32.HI R0, RZ, 0x14, R17 
     IMAD.MOV.U32 R4, RZ, RZ, RZ 
     ISETP.GE.AND P2, PT, R17, RZ, PT 
     SGXT.U32 R0, R0, 0xb 
     IADD3 R3, R0, -0x3f4, RZ 
     SHF.L.U32 R0, R16, R3, RZ 
     SHF.L.U64.HI R3, R16, R3, R17 
     ISETP.NE.U32.AND P1, PT, R0, RZ, PT 
     ISETP.NE.AND.EX P1, PT, R3, -0x80000000, PT, P1 
     SEL R5, R23, RZ, !P1 
@!P2 LOP3.LUT R5, R5, 0x7ff00000, RZ, 0xfc, !PT 
BSYNC B0
     DADD R6, R22, R16 
     BMOV.32.CLEAR RZ, B0 
     BSSY B0, 0x2ae73cd9ea80 
     LOP3.LUT R0, R7, 0x7ff00000, RZ, 0xc0, !PT 
     ISETP.NE.AND P1, PT, R0, 0x7ff00000, PT 
@P1  BRA 0x2ae73cd9ea50
     DSETP.GTU.AND P1, PT, |R16|, +INF , PT 
     DSETP.GTU.OR P1, PT, |R22|, +INF , P1 
@P1  BRA 0x2ae73cd9ea70
     ISETP.NE.AND P1, PT, R16, RZ, PT 
     LOP3.LUT R0, R17, 0x7fffffff, RZ, 0xc0, !PT 
     ISETP.NE.OR P1, PT, R0, 0x7ff00000, P1 
@P1  BRA 0x2ae73cd9e960
     DSETP.GT.AND P0, PT, |R22|, 1, PT 
     ISETP.GE.AND P2, PT, R17, RZ, PT 
     DSETP.NEU.AND P1, PT, R22, -1, PT 
     SEL R6, RZ, 0x7ff00000, !P0 
@!P2 LOP3.LUT R6, R6, 0x7ff00000, RZ, 0x3c, !PT 
     SEL R7, R6, 0x3ff00000, P1 
     IMAD.MOV.U32 R6, RZ, RZ, RZ 
BRA 0x2ae73cd9ea70
     LOP3.LUT R0, R23, 0x7fffffff, RZ, 0xc0, !PT 
     ISETP.NE.AND P1, PT, R0, 0x7ff00000, PT 
@P1  IMAD.MOV.U32 R6, RZ, RZ, R4 
@P1  IMAD.MOV.U32 R7, RZ, RZ, R5 
@P1  BRA 0x2ae73cd9ea70
     ISETP.NE.AND P1, PT, R22, RZ, PT 
     IMAD.MOV.U32 R6, RZ, RZ, R4 
     IMAD.MOV.U32 R7, RZ, RZ, R5 
@P1  BRA 0x2ae73cd9ea70
     SHF.R.S32.HI R0, RZ, 0x1f, R17 
     IMAD.MOV.U32 R6, RZ, RZ, RZ 
     LOP3.LUT R0, R0, 0x80100000, RZ, 0xc0, !PT 
     IADD3 R7, R0, 0x7ff00000, RZ 
@P0  LOP3.LUT R7, R7, 0x80000000, RZ, 0xfc, !PT 
BRA 0x2ae73cd9ea70
     IMAD.MOV.U32 R6, RZ, RZ, R4 
     IMAD.MOV.U32 R7, RZ, RZ, R5 
BSYNC B0
     DSETP.NEU.AND P0, PT, R16, RZ, PT 
     LOP3.LUT R3, R18, c[0x0][0x200], RZ, 0xc0, !PT 
     LOP3.LUT R5, R2, c[0x0][0x204], RZ, 0xc0, !PT 
     IADD3 R0, P1, R26, R3, RZ 
     DSETP.EQ.OR P0, PT, R22, 1, !P0 
     IMAD.X R3, R27, 0x1, R5, P1 
     LEA R10, P1, R0, c[0x0][0x1f8], 0x3 
     LEA.HI.X R11, R0, c[0x0][0x1fc], R3, 0x3, P1 
     FSEL R8, R6, RZ, !P0 
     FSEL R9, R7, 1.875, !P0 
     STG.E.64.SYS [R10], R8 
     LDG.E.64.SYS R16, [R24] 
     IMAD.MOV.U32 R6, RZ, RZ, RZ 
     MOV R20, 0x3cd9eba0 
     IMAD.MOV.U32 R7, RZ, RZ, 0x40080000 
     MOV R21, 0x2ae7 
     DADD R4, -RZ, |R16| 
CALL.ABS.NOINC 0x2ae73cd9c800
     DADD R6, R16, 3 
     ISETP.GE.AND P0, PT, R17, RZ, PT 
     BMOV.32.CLEAR RZ, B0 
     BSSY B0, 0x2ae73cd9ed90 
     DSETP.NEU.AND P1, PT, R16, RZ, PT 
     LOP3.LUT R0, R7, 0x7ff00000, RZ, 0xc0, !PT 
     ISETP.NE.AND P2, PT, R0, 0x7ff00000, PT 
@!P0 LOP3.LUT R3, R5, 0x80000000, RZ, 0x3c, !PT 
@!P1 IMAD.MOV.U32 R4, RZ, RZ, RZ 
@!P0 IMAD.MOV.U32 R5, RZ, RZ, R3 
@!P1 IMAD.MOV.U32 R5, RZ, RZ, R17 
@P2  BRA 0x2ae73cd9ed60
     DSETP.GTU.AND P1, PT, |R16|, +INF , PT 
@P1  BRA 0x2ae73cd9ed80
     LOP3.LUT R0, R17, 0x7fffffff, RZ, 0xc0, !PT 
     ISETP.NE.AND P1, PT, R0, 0x7ff00000, PT 
@P1  BRA 0x2ae73cd9ed30
     ISETP.NE.AND P1, PT, R16, RZ, PT 
     IMAD.MOV.U32 R6, RZ, RZ, R4 
     IMAD.MOV.U32 R7, RZ, RZ, R5 
@P1  BRA 0x2ae73cd9ed80
     IMAD.MOV.U32 R6, RZ, RZ, -0x100000 
     SEL R7, R6, 0x7ff00000, !P0 
     IMAD.MOV.U32 R6, RZ, RZ, RZ 
BRA 0x2ae73cd9ed80
     IMAD.MOV.U32 R6, RZ, RZ, R4 
     IMAD.MOV.U32 R7, RZ, RZ, R5 
BRA 0x2ae73cd9ed80
     IMAD.MOV.U32 R6, RZ, RZ, R4 
     IMAD.MOV.U32 R7, RZ, RZ, R5 
BSYNC B0
     LOP3.LUT R3, R18, c[0x0][0x238], RZ, 0xc0, !PT 
     DSETP.NEU.AND P0, PT, R16, 1, PT 
     LOP3.LUT R5, R2, c[0x0][0x23c], RZ, 0xc0, !PT 
     IADD3 R0, P1, R26, R3, RZ 
     IMAD.X R3, R27, 0x1, R5, P1 
     LEA R16, P1, R0, c[0x0][0x230], 0x3 
     FSEL R10, R6, RZ, P0 
     FSEL R11, R7, 1.875, P0 
     LEA.HI.X R17, R0, c[0x0][0x234], R3, 0x3, P1 
     STG.E.64.SYS [R16], R10 
     LDG.E.64.SYS R4, [R24] 
     IMAD.MOV.U32 R14, RZ, RZ, 0x0 
     BMOV.32.CLEAR RZ, B6 
     IMAD.MOV.U32 R15, RZ, RZ, 0x3fd80000 
     BSSY B6, 0x2ae73cd9eff0 
     MUFU.RSQ64H R7, R5 
     IADD3 R6, R5, -0x3500000, RZ 
     ISETP.GE.U32.AND P0, PT, R6, 0x7ca00000, PT 
     DMUL R8, R6, R6 
     DFMA R8, R4, -R8, 1 
     DFMA R14, R8, R14, 0.5 
     DMUL R8, R6, R8 
     DFMA R14, R14, R8, R6 
     DMUL R12, R4, R14 
     IADD3 R11, R15, -0x100000, RZ 
     IMAD.MOV.U32 R10, RZ, RZ, R14 
     DFMA R16, R12, -R12, R4 
     DFMA R8, R16, R10, R12 
@!P0 BRA 0x2ae73cd9efe0
     IMAD.MOV.U32 R10, RZ, RZ, R14 
     MOV R20, 0x3cd9efc0 
     IMAD.MOV.U32 R8, RZ, RZ, R16 
     MOV R21, 0x2ae7 
     IMAD.MOV.U32 R9, RZ, RZ, R17 
CALL.ABS.NOINC 0x2ae73cd9d900
     IMAD.MOV.U32 R8, RZ, RZ, R4 
     IMAD.MOV.U32 R9, RZ, RZ, R5 
BSYNC B6
     LOP3.LUT R3, R18, c[0x0][0x270], RZ, 0xc0, !PT 
     LOP3.LUT R5, R2, c[0x0][0x274], RZ, 0xc0, !PT 
     IADD3 R0, P0, R26, R3, RZ 
     IMAD.X R27, R27, 0x1, R5, P0 
     LEA R2, P0, R0, c[0x0][0x268], 0x3 
     LEA.HI.X R3, R0, c[0x0][0x26c], R27, 0x3, P0 
     STG.E.64.SYS [R2], R8 
EXIT
BRA 0x2ae73cd9f070

==> appendix/python-original-code.txt <==
@cuda.jit
def example_kernel(a, b, c, d, e, f):
    tx = cuda.threadIdx.x
    bx = cuda.blockIdx.x
    bw = cuda.blockDim.x
    idx =  bx * bw + tx

    d[idx] = (a[idx] + b[idx]) ** c
    e[idx] = pow(a[idx], 3)
    f[idx] = a[idx] ** (1 / 2)

==> appendix/python-original-sass.txt <==
     IMAD.MOV.U32 R1, RZ, RZ, c[0x0][0x28] 
@!PT SHFL.IDX PT, RZ, RZ, RZ, RZ 
     S2R R26, SR_TID.X 
     S2R R3, SR_CTAID.X 
     SHF.R.S32.HI R27, RZ, 0x1f, R26 
     IMAD.WIDE R26, R3, c[0x0][0x0], R26 
     SHF.R.S32.HI R18, RZ, 0x1f, R27 
     SHF.R.S32.HI R2, RZ, 0x1f, R27 
     LOP3.LUT R7, R18, c[0x0][0x188], RZ, 0xc0, !PT 
     LOP3.LUT R3, R18, c[0x0][0x1c0], RZ, 0xc0, !PT 
     LOP3.LUT R9, R2, c[0x0][0x18c], RZ, 0xc0, !PT 
     IADD3 R4, P0, R26, R7, RZ 
     LOP3.LUT R5, R2, c[0x0][0x1c4], RZ, 0xc0, !PT 
     IADD3 R0, P1, R26, R3, RZ 
     IMAD.X R7, R27, 0x1, R9, P0 
     LEA R24, P0, R4, c[0x0][0x180], 0x3 
     IMAD.X R3, R27, 0x1, R5, P1 
     LEA R6, P1, R0, c[0x0][0x1b8], 0x3 
     LEA.HI.X R25, R4, c[0x0][0x184], R7, 0x3, P0 
     LEA.HI.X R7, R0, c[0x0][0x1bc], R3, 0x3, P1 
     LDG.E.64.SYS R4, [R24] 
     LDG.E.64.SYS R22, [R6] 
     IMAD.MOV.U32 R0, RZ, RZ, -0x1 
     IMAD.MOV.U32 R3, RZ, RZ, c[0x0][0x1d4] 
     ISETP.LT.U32.AND P0, PT, R0, c[0x0][0x1d0], PT 
     ISETP.GT.AND.EX P0, PT, R3, R0, PT, P0 
     IMAD.MOV.U32 R0, RZ, RZ, c[0x0][0x1d0] 
     PLOP3.LUT P1, PT, PT, PT, PT, 0x8, 0x0 
     DADD R22, R22, R4 
@P0  BRA 0x2b6a38d9e660
     IADD3 R0, P0, RZ, -c[0x0][0x1d0], RZ 
     CS2R R6, SRZ 
     ISETP.GE.U32.AND P1, PT, R0, RZ, PT 
     IMAD.X R3, RZ, RZ, ~c[0x0][0x1d4], P0 
     PLOP3.LUT P0, PT, PT, PT, PT, 0x8, 0x0 
     ISETP.GE.AND.EX P1, PT, R3, RZ, PT, P1 
@!P1 BRA 0x2b6a38d9ef10
     PLOP3.LUT P1, PT, PT, PT, PT, 0x80, 0x0 
     ISETP.GT.U32.AND P0, PT, R0, 0x10000, PT 
     ISETP.GT.AND.EX P0, PT, R3, RZ, PT, P0 
@P0  BRA 0x2b6a38d9e9b0
     ISETP.NE.U32.AND P2, PT, R0, RZ, PT 
     IMAD.MOV.U32 R4, RZ, RZ, 0x0 
     PLOP3.LUT P0, PT, PT, PT, PT, 0x80, 0x0 
     IMAD.MOV.U32 R5, RZ, RZ, 0x3ff00000 
     ISETP.NE.AND.EX P2, PT, R3, RZ, PT, P2 
@!P2 BRA 0x2b6a38d9e7c0
@!PT SHFL.IDX PT, RZ, RZ, RZ, RZ 
     LOP3.LUT R8, R0, 0x1, RZ, 0xc0, !PT 
     DMUL R6, R4, R22 
     SHF.R.S64 R0, R0, 0x1, R3 
     SHF.R.S32.HI R3, RZ, 0x1, R3 
     DMUL R22, R22, R22 
     ISETP.NE.U32.AND P3, PT, R0, RZ, PT 
     ISETP.NE.U32.AND P2, PT, R8, 0x1, PT 
     ISETP.NE.AND.EX P3, PT, R3, RZ, PT, P3 
     ISETP.NE.U32.AND.EX P2, PT, RZ, RZ, PT, P2 
     FSEL R4, R4, R6, P2 
     FSEL R5, R5, R7, P2 
@P3  BRA 0x2b6a38d9e6f0
     IMAD.MOV.U32 R6, RZ, RZ, R4 
     IMAD.MOV.U32 R7, RZ, RZ, R5 
@!P1 BRA 0x2b6a38d9ef10
     DSETP.NEU.AND P1, PT, R4, RZ, PT 
     BMOV.32.CLEAR RZ, B7 
     BSSY B7, 0x2b6a38d9e9a0 
     PLOP3.LUT P0, PT, PT, PT, PT, 0x8, 0x0 
     CS2R R6, SRZ 
@!P1 BRA 0x2b6a38d9e990
     MUFU.RCP64H R7, R5 
     IADD3 R6, R5, 0x300402, RZ 
     BMOV.32.CLEAR RZ, B6 
     BSSY B6, 0x2b6a38d9e980 
     FSETP.GEU.AND P0, PT, |R6|, 5.8789094863358348022e-39, PT 
     DFMA R8, R6, -R4, 1 
     DFMA R8, R8, R8, R8 
     DFMA R8, R6, R8, R6 
     DFMA R10, R8, -R4, 1 
     DFMA R6, R8, R10, R8 
@P0  BRA 0x2b6a38d9e970
     LOP3.LUT R6, R5, 0x7fffffff, RZ, 0xc0, !PT 
     MOV R20, 0x38d9e950 
     IADD3 R6, R6, -0x100000, RZ 
     MOV R21, 0x2b6a 
CALL.ABS.NOINC 0x2b6a38d9d900
     IMAD.MOV.U32 R6, RZ, RZ, R4 
     IMAD.MOV.U32 R7, RZ, RZ, R5 
BSYNC B6
     PLOP3.LUT P0, PT, PT, PT, PT, 0x80, 0x0 
BSYNC B7
BRA 0x2b6a38d9ef10
     I2F.F64.S64 R16, c[0x0][0x1d0] 
     DADD R4, -RZ, |R22| 
     MOV R20, 0x38d9eaa0 
     MOV R21, 0x2b6a 
     SHF.R.U32.HI R0, RZ, 0x14, R17 
     IMAD.MOV.U32 R6, RZ, RZ, R16 
     IMAD.MOV.U32 R7, RZ, RZ, R17 
     SGXT.U32 R0, R0, 0xb 
     IADD3 R3, R0, -0x3f4, RZ 
     SHF.L.U32 R0, R16, R3, RZ 
     SHF.L.U64.HI R3, R16, R3, R17 
     ISETP.NE.U32.AND P0, PT, R0, RZ, PT 
     ISETP.NE.AND.EX P0, PT, R3, -0x80000000, PT, P0 
     P2R R19, PR, RZ, 0x1 
CALL.ABS.NOINC 0x2b6a38d9c800
     ISETP.NE.AND P6, PT, R19, RZ, PT 
     DSETP.NEU.AND P1, PT, R22, RZ, PT 
     BMOV.32.CLEAR RZ, B0 
     BSSY B0, 0x2b6a38d9ec50 
     ISETP.LT.AND P0, PT, R23, RZ, !P6 
@P0  LOP3.LUT R3, R5, 0x80000000, RZ, 0x3c, !PT 
@P0  IMAD.MOV.U32 R5, RZ, RZ, R3 
@!P1 BRA 0x2b6a38d9eb90
     ISETP.GT.AND P1, PT, R23, -0x1, PT 
@P1  BRA 0x2b6a38d9ec40
     FRND.F64.TRUNC R6, R16 
     DSETP.NEU.AND P1, PT, R6, R16, PT 
     FSEL R4, R4, RZ, !P1 
     FSEL R5, R5, -QNAN , !P1 
BRA 0x2b6a38d9ec40
     SHF.R.U32.HI R0, RZ, 0x14, R17 
     IMAD.MOV.U32 R4, RZ, RZ, RZ 
     ISETP.GE.AND P2, PT, R17, RZ, PT 
     SGXT.U32 R0, R0, 0xb 
     IADD3 R3, R0, -0x3f4, RZ 
     SHF.L.U32 R0, R16, R3, RZ 
     SHF.L.U64.HI R3, R16, R3, R17 
     ISETP.NE.U32.AND P1, PT, R0, RZ, PT 
     ISETP.NE.AND.EX P1, PT, R3, -0x80000000, PT, P1 
     SEL R5, R23, RZ, !P1 
@!P2 LOP3.LUT R5, R5, 0x7ff00000, RZ, 0xfc, !PT 
BSYNC B0
     DADD R6, R22, R16 
     BMOV.32.CLEAR RZ, B0 
     BSSY B0, 0x2b6a38d9eec0 
     LOP3.LUT R0, R7, 0x7ff00000, RZ, 0xc0, !PT 
     ISETP.NE.AND P1, PT, R0, 0x7ff00000, PT 
@P1  BRA 0x2b6a38d9ee90
     DSETP.GTU.AND P1, PT, |R16|, +INF , PT 
     DSETP.GTU.OR P1, PT, |R22|, +INF , P1 
@P1  BRA 0x2b6a38d9eeb0
     ISETP.NE.AND P1, PT, R16, RZ, PT 
     LOP3.LUT R0, R17, 0x7fffffff, RZ, 0xc0, !PT 
     ISETP.NE.OR P1, PT, R0, 0x7ff00000, P1 
@P1  BRA 0x2b6a38d9eda0
     DSETP.GT.AND P0, PT, |R22|, 1, PT 
     ISETP.GE.AND P2, PT, R17, RZ, PT 
     DSETP.NEU.AND P1, PT, R22, -1, PT 
     SEL R6, RZ, 0x7ff00000, !P0 
@!P2 LOP3.LUT R6, R6, 0x7ff00000, RZ, 0x3c, !PT 
     SEL R7, R6, 0x3ff00000, P1 
     IMAD.MOV.U32 R6, RZ, RZ, RZ 
BRA 0x2b6a38d9eeb0
     LOP3.LUT R0, R23, 0x7fffffff, RZ, 0xc0, !PT 
     ISETP.NE.AND P1, PT, R0, 0x7ff00000, PT 
@P1  IMAD.MOV.U32 R6, RZ, RZ, R4 
@P1  IMAD.MOV.U32 R7, RZ, RZ, R5 
@P1  BRA 0x2b6a38d9eeb0
     ISETP.NE.AND P1, PT, R22, RZ, PT 
     IMAD.MOV.U32 R6, RZ, RZ, R4 
     IMAD.MOV.U32 R7, RZ, RZ, R5 
@P1  BRA 0x2b6a38d9eeb0
     SHF.R.S32.HI R0, RZ, 0x1f, R17 
     IMAD.MOV.U32 R6, RZ, RZ, RZ 
     LOP3.LUT R0, R0, 0x80100000, RZ, 0xc0, !PT 
     IADD3 R7, R0, 0x7ff00000, RZ 
@P0  LOP3.LUT R7, R7, 0x80000000, RZ, 0xfc, !PT 
BRA 0x2b6a38d9eeb0
     IMAD.MOV.U32 R6, RZ, RZ, R4 
     IMAD.MOV.U32 R7, RZ, RZ, R5 
BSYNC B0
     DSETP.NEU.AND P1, PT, R16, RZ, PT 
     PLOP3.LUT P0, PT, PT, PT, PT, 0x80, 0x0 
     DSETP.EQ.OR P1, PT, R22, 1, !P1 
     FSEL R6, R6, RZ, !P1 
     FSEL R7, R7, 1.875, !P1 
@!P0 EXIT
     LOP3.LUT R3, R18, c[0x0][0x200], RZ, 0xc0, !PT 
     LOP3.LUT R5, R2, c[0x0][0x204], RZ, 0xc0, !PT 
     IADD3 R0, P0, R26, R3, RZ 
     IMAD.X R3, R27, 0x1, R5, P0 
     LEA R12, P0, R0, c[0x0][0x1f8], 0x3 
     LEA.HI.X R13, R0, c[0x0][0x1fc], R3, 0x3, P0 
     STG.E.64.SYS [R12], R6 
     LDG.E.64.SYS R8, [R24] 
     LOP3.LUT R3, R18, c[0x0][0x238], RZ, 0xc0, !PT 
     LOP3.LUT R11, R2, c[0x0][0x23c], RZ, 0xc0, !PT 
     IADD3 R0, P0, R26, R3, RZ 
     IMAD.X R3, R27, 0x1, R11, P0 
     LEA R10, P0, R0, c[0x0][0x230], 0x3 
     LEA.HI.X R11, R0, c[0x0][0x234], R3, 0x3, P0 
     DMUL R4, R8, R8 
     DMUL R8, R8, R4 
     STG.E.64.SYS [R10], R8 
     LDG.E.64.SYS R16, [R24] 
     IMAD.MOV.U32 R6, RZ, RZ, RZ 
     MOV R20, 0x38d9f0a0 
     IMAD.MOV.U32 R7, RZ, RZ, 0x3fe00000 
     MOV R21, 0x2b6a 
     DADD R4, -RZ, |R16| 
CALL.ABS.NOINC 0x2b6a38d9c800
     ISETP.GE.AND P0, PT, R17, RZ, PT 
     DSETP.NEU.AND P1, PT, R16, RZ, PT 
     BMOV.32.CLEAR RZ, B0 
     BSSY B0, 0x2b6a38d9f190 
@!P0 LOP3.LUT R3, R5, 0x80000000, RZ, 0x3c, !PT 
@!P0 IMAD.MOV.U32 R5, RZ, RZ, R3 
@!P1 BRA 0x2b6a38d9f160
     ISETP.GT.AND P1, PT, R17, -0x1, PT 
@P1  BRA 0x2b6a38d9f180
     IMAD.MOV.U32 R4, RZ, RZ, 0x0 
     IMAD.MOV.U32 R5, RZ, RZ, -0x80000 
BRA 0x2b6a38d9f180
     IMAD.MOV.U32 R4, RZ, RZ, RZ 
     IMAD.MOV.U32 R5, RZ, RZ, R17 
BSYNC B0
     DADD R6, R16, 0.5 
     BMOV.32.CLEAR RZ, B0 
     BSSY B0, 0x2b6a38d9f320 
     LOP3.LUT R0, R7, 0x7ff00000, RZ, 0xc0, !PT 
     ISETP.NE.AND P1, PT, R0, 0x7ff00000, PT 
@P1  BRA 0x2b6a38d9f2f0
     DSETP.GTU.AND P1, PT, |R16|, +INF , PT 
@P1  BRA 0x2b6a38d9f310
     LOP3.LUT R0, R17, 0x7fffffff, RZ, 0xc0, !PT 
     ISETP.NE.AND P1, PT, R0, 0x7ff00000, PT 
@P1  BRA 0x2b6a38d9f2c0
     ISETP.NE.AND P1, PT, R16, RZ, PT 
     IMAD.MOV.U32 R6, RZ, RZ, R4 
     IMAD.MOV.U32 R7, RZ, RZ, R5 
@P1  BRA 0x2b6a38d9f310
     IMAD.MOV.U32 R6, RZ, RZ, -0x100000 
     SEL R7, R6, 0x7ff00000, !P0 
     IMAD.MOV.U32 R6, RZ, RZ, RZ 
BRA 0x2b6a38d9f310
     IMAD.MOV.U32 R6, RZ, RZ, R4 
     IMAD.MOV.U32 R7, RZ, RZ, R5 
BRA 0x2b6a38d9f310
     IMAD.MOV.U32 R6, RZ, RZ, R4 
     IMAD.MOV.U32 R7, RZ, RZ, R5 
BSYNC B0
     LOP3.LUT R3, R18, c[0x0][0x270], RZ, 0xc0, !PT 
     DSETP.NEU.AND P0, PT, R16, 1, PT 
     LOP3.LUT R5, R2, c[0x0][0x274], RZ, 0xc0, !PT 
     IADD3 R0, P1, R26, R3, RZ 
     IMAD.X R27, R27, 0x1, R5, P1 
     LEA R4, P1, R0, c[0x0][0x268], 0x3 
     FSEL R2, R6, RZ, P0 
     FSEL R3, R7, 1.875, P0 
     LEA.HI.X R5, R0, c[0x0][0x26c], R27, 0x3, P1 
     STG.E.64.SYS [R4], R2 
EXIT
BRA 0x2b6a38d9f3d0
NOP
NOP
